Even $1 \times n$ Edge-Matching and Jigsaw Puzzles are Really Hard

We prove the computational intractability of rotating and placing $n$ square tiles into a $1 \times n$ array such that adjacent tiles are compatible--either equal edge colors, as in edge-matching puzzles, or matching tab/pocket shapes, as in jigsaw puzzles. Beyond basic NP-hardness, we prove that it is NP-hard even to approximately maximize the number of placed tiles (allowing blanks), while satisfying the compatibility constraint between nonblank tiles, within a factor of 0.9999999851. (On the other hand, there is an easy $1 \over 2$-approximation.) This is the first (correct) proof of inapproximability for edge-matching and jigsaw puzzles. Along the way, we prove NP-hardness of distinguishing, for a directed graph on $n$ nodes, between having a Hamiltonian path (length $n-1$) and having at most $0.999999284 (n-1)$ edges that form a vertex-disjoint union of paths. We use this gap hardness and gap-preserving reductions to establish similar gap hardness for $1 \times n$ jigsaw and edge-matching puzzles.

==> containment.tikz <==
\begin{tikzpicture}

\draw (0,0) circle [radius=2];
\node at (0,0) {NP};
\draw (0,-1.25) circle [radius=.75];
\node at (0,-1.25) {P};
\draw (-2, 3) parabola bend (0, .5) (2, 3);
\node at (0, 1.3) {NP-complete};
\node at (0, 2.5) {NP-hard};

\end{tikzpicture}


==> rectanglepuzzle.tikz <==
\begin{tikzpicture}

\draw [thick] (0, 0) rectangle (5, 1);
\draw [step=1cm] (0, 0) grid (5, 1);

\end{tikzpicture}


==> squarepuzzle.tikz <==
\begin{tikzpicture}

\draw [thick] (0, 0) rectangle (5, 5);
\draw [step=1cm] (0, 0) grid (5, 5);

\end{tikzpicture}

